The High Energy X-ray Probe (HEX-P): the most powerful jets through the lens of a superb X-ray eye

A fraction of the active supermassive black holes at the centers of galaxies in our Universe are capable of launching extreme kiloparsec-long relativistic jets. These jets are known multiband (radio to $\gamma$-ray) and multimessenger (neutrino) emitters, and some of them have been monitored over several decades at all accessible wavelengths. However, many open questions remain unanswered about the processes powering these highly energetic phenomena. These jets intrinsically produce soft-to-hard X-ray emission that extends from $E\sim0.1\,\rm keV$ up to $E>100\,\rm keV$. Simultaneous broadband X-ray coverage, combined with excellent timing and imaging capabilities, is required to uncover the physics of jets. Indeed, truly simultaneous soft-to-hard X-ray coverage, in synergy with current and upcoming high-energy facilities (such as IXPE, COSI, CTAO, etc.) and neutrino detectors (e.g., IceCube), would enable us to disentangle the particle population responsible for the high-energy radiation from these jets. A sensitive hard X-ray survey ($F_{8-24\,\rm keV}<10^{-15}\,\rm erg~cm^{-2}~s^{-1}$) could unveil the bulk of their population in the early Universe. Acceleration and radiative processes responsible for the majority of their X-ray emission would be pinned down by microsecond timing capabilities at both soft and hard X-rays. Furthermore, imaging jet structures for the first time in the hard X-ray regime could unravel the origin of their high-energy emission. The proposed Probe-class mission concept High Energy X-ray Probe (HEX-P) combines all these required capabilities, making it the crucial next-generation X-ray telescope in the multi-messenger, time-domain era. HEX-P will be the ideal mission to unravel the science behind the most powerful accelerators in the universe.

==> ReadMe.txt <==
SPIE e-journal LaTeX style files
----------------------------------
Updated: 2015/07/24

Basic LaTeX files:
spieman.cls,  class file to format manuscript
spiejour.bst  BibTeX bibliography style file to format reference list

Demonstration document including formatting instructions:
article.tex, LaTeX source file
report.bib, BibTeX bibliography file used by article.tex
fig2.eps, EPS image used by article.tex combining two images
mcr3b.eps, EPS image used by article.tex
satellite.eps, EPS image used by article.tex
  
Example of the final formatted manuscript obtained using the above style files:
article.pdf, in Adobe Portable Document Format
